Testing Criteria for Mobile Apps Based on Callback Sequences

App quality has been shown to be the most important indicator of app adoption. To assure quality, developers mainly use testing to find bugs in app and apply structural and GUI test coverage criteria. However, mobile apps have more behaviors than the GUI actions, e.g. an app also handles events from sensors and executes long-running background tasks through Android API calls to Services and AsyncTasks. Our studies found that there are important app behaviors via callback interactions that should be covered in testing, as data sharing between callbacks is common and is the cause of many existing bugs. We design a family of test criteria based on callback sequences and use the Callback Control Flow Automata (CCFA) to measure the coverage for testing. Our experiments show that guiding by our criteria, testing can find more bugs and trigger bugs faster than the state-of-the-art tools.

==> todo_list.txt <==
{\color{red} todo list:
    \begin{enumerate}
        \item demonstrate c2
        \item more apps
        \item run apps for a longer time during manual testing
        \item Souat or other testing tools
        \item writing needs to be revisited and tightened
        \item threats to validity section
        \item Figure 6 needs to be improved
        \item Figure 1: flow graph or ccfa?
    \end{enumerate}
}

